Towards an Open Format for Scalable System Telemetry

A data representation for system behavior telemetry for scalable big data security analytics is presented, affording telemetry consumers comprehensive visibility into workloads at reduced storage and processing overheads. The new abstraction, SysFlow, is a compact open data format that lifts the representation of system activities into a flow-centric, object-relational mapping that records how applications interact with their environment, relating processes to file accesses, network activities, and runtime information. The telemetry format supports single-event and volumetric flow representations of process control flows, file interactions, and network communications. Evaluation on enterprise-grade benchmarks shows that SysFlow facilitates deeper introspection into attack kill chains while yielding traces orders of magnitude smaller than current state-of-the-art system telemetry approaches -- drastically reducing storage requirements and enabling feature-filled system analytics, process-level provenance tracking, and long-term data archival for cyber threat discovery and forensic analysis on historical data.

==> IEEE BigData2020 arxiv/reviews/ATC.txt <==
USENIX ATC '20 Paper #778 Reviews and Comments
===========================================================================
Paper #778 Towards a Compact Open Format for Scalable System Telemetry


Review #778A
===========================================================================

Overall merit
-------------
3. Weak accept - Suitable for ATC with some shepherding, and I may advocate
   for it

Paper summary
-------------
The authors proposed a new telemetry system called SysFlow, which observes heterogeneous system behaviors to improve system analytics, forensic analysis, and threat analysis. This is achieved through conventional techniques such as system call, file I/O, process, and network flow introspection. SysFlow uses several techniques and a layer of abstraction to enable tracing across hosts, networking assets, containers, and virtual machines. The authors demonstrate the efficacy of SysFlow by comparing conventional telemetry systems under several controlled workloads and a live deployment. SysFlow showed a reduced trace size and minimal impact on client overhead.

Strengths
---------
The inclusion of practical experiments on several standard benchmarking suites was well-received. It backs the claim that the proposed pipeline helps reduce overhead. The attack example introduced in Section 2.3 and later discussed with SysFlow in Section 4.2 was a great illustration of how SysFlow could help detect threats or aid in forensic analysis. The paper overall is also well written and easy to follow.

Weaknesses
----------
The paper is missing a threat model and a trusted computing base. The claim that the SysFlow will provide a deeper introspection into an attack and automated threat detection is not backed up with experimental results.

Detailed feedback
-----------------
The paper claims that "SysFlow facilitates deeper introspection into attack kill chains while yielding traces orders of magnitude smaller than current state-of-the-art system telemetry approaches." The authors have experimented on the second part of their claim but there is a lack of evidence that SysFlow will provide an improved insight of cyberattacks. 

The paper is also missing an explicit threat model. For instance, an attacker can employ several techniques (e.g. direct kernel object manipulation) to hide a process and exfiltrate data covertly (see [1, 2 ,3]). The antiforensics, anti-analysis, and anti-detection techniques are a common to an attacker's arsenal. It is not clear how SysFlow will handle cases where the attacker is attempting to subvert security detection and analysis techniques. It is also possible that an attacker may attempt to misdirect the telemetry data to confuse security and forensic personnel. If the above is considered out of scope for the work, it should be explicitly stated and explained. Nonetheless, the paper should include a trusted computing base and a discussion on how SysFlow can be deployed such that the attacker cannot easily subvert SysFlow's telemetry.

It's also not entirely clear how SysFlow will aid Machine Learning or automated threat detection. An experimental evaluation should compare SysFlow with existing ML pipelines or Intrusion Detection Systems to measure the improvement over the conventional approaches.

[1] Bill Blunden. 2012. The Rootkit Arsenal: Escape and Evasion in the Dark Corners of the System (2nd. ed.). Jones and Bartlett Publishers, Inc., USA

[2] Greg Hoglund and Jamie Butler. 2005. Rootkits: Subverting the Windows Kernel. Addison-Wesley Professional.

[3] Garfinkel, Simson. "Anti-forensics: Techniques, detection and countermeasures." 2nd International Conference on i-Warfare and Security. Vol. 20087. 2007.



Review #778B
===========================================================================

Overall merit
-------------
2. Weak reject - May be suitable for ATC with significant revisions, but I
   will not advocate for it

Paper summary
-------------
This paper presents SysFlow, a relational, flow-centric extension of NetFlow for system telemetry, with a focus on telemetry for security.  They also present a processing pipeline for implementing analytics with the SysFlow data.  The core requirements of their telemetry are that they are low computational overhead, low storage overhead (while still maintaining data persistence), and are open and interpretable.   They do this by aggregating system call events to model flows between containers, processes, files, and network endpoints.

Strengths
---------
+ High potential community impact
+ Evaluated on real container workloads
+ Clear reduction in trace size
+ Well written

Weaknesses
----------
- Scientific (vs. process/engineering) contribution is unclear.
- Requirement for 'openness and interpretability' mentioned but not evaluated against.

Detailed feedback
-----------------
Thank you very much for submitting this paper to USENIX ATC.  It is very well written and thought out.  Rallying users around an optimized and flexible integrated scheme for tracing syscalls and network flows at scale through a distributed system is good for the community.

My biggest concern with this paper is that you are trying to show too much, and as a result the scientific novelty is obscured in the wealth of implementation specifics you have built and describe.  The core telemetry schema and corresponding reduction in trace data size is most of a paper in itself.  You've added a lot of detail about the implementation and evaluation that seem to have forced you to leave out more experiments to explore the limits of your framework (e.g. you see that the trace data size is most reduced when monitoring I/O heavy applications; what is it least reduced?). 

The other direction that would strengthen this work is to quantitatively show that SysFlow not only has better overheads, but also improves the actual *usage* of telemetry data.  Openness and interpretability are very important and I was happy you mentioned them.

That said, the results are very impressive and it is well explained enough to gain traction in the community.

Finally, as a minor point, the figures are aesthetically pleasing in addition to having error bars (thank you!).



Review #778C
===========================================================================

Overall merit
-------------
2. Weak reject - May be suitable for ATC with significant revisions, but I
   will not advocate for it

Paper summary
-------------
The paper presents SysFlow, a proposal for a format for recording telemetry data. The authors aim at a representation that can can be used for security, performance analytics, and auditing of large scale systems at reduced storage and processing overheads. The paper also presents a data processing pipeline built using SysFlow where records can be exported to object store (e.g., S3) to be used with frameworks such as Apache Spark. They allow for policy engines to be implemented on top of the analytics frameworks to check the telemetry records.

SysFlow captures

Strengths
---------
+ telemetry is relevant and its importance is likely to increase
+ aggregation worked well for network monitoring, it is reasonable to pursue it for more general events

Weaknesses
----------
- the paper does not provide enough evidence that their choice of information to capture has the appropriate coverage for the problems they use to  motivate the work.

- the work aims at achieving reduced storage and processing overheads. The paper did not indicate that their storage/processing requirements can meet the demands of the cases they used to motivate the work, in particular in large-scale distributed environments.

- evaluation did not include an event-based, distributed application of the type that I see as motivating the work. The "live in production" example was not enriched by compelling analysis scenarios.

Detailed feedback
-----------------
Thanks for submitting your work to USENIX ATC'20. I appreciate the opportunity to learn about Sysflow.

My main concern with this submission is being able to assess what may be missing ion the data being captured in order to carry out the sophisticated security and auditing process that we antecipated to be needed in large scale cloud environments. Your section on related to work list many papers, and I understand that many of papers were handling syscall-level information in a granularity that may make your goals unfeasible. But what are the trade-offs here?

As I read your paper, I was guessing that the power of expression that you got through the flows would be the game changer: you can handle the problem with less fine-grain information because you are able to capture the aggregated effect. But then your implementation and evaluation do not include process flows. This omission means that either we do not know if process flows are required to be in the system in the form as they are, or the evaluation did not go after enough representative scenarios.  I finished the paper still somewhat puzzled that something appears as essential in the basic model, but we do not see it in action at all.

I also think that the case that data at sytem call granularity limit analytics (statement in Section 1) is not clear enough to me. There are people right now doing security and provenance analysis with these tools. I guess you see their shortcomings, the cases they can't handle, but I do not see them well presented in the paper.   There is a long list of related work, but the discussion does not bring light into the power of expressiveness of SysFlow. 

Section 2.3 discusses that the data representation must aslo abstract away noisy low-level evnts. Can we know what is noise without making assumptions about the analytics/auditing scenarios? You are probably referring or capturing only counters instead of details on each events, but it is not clear from the writing.
It seems that you position SysFlow as the first work that  “lifts system call events into behaviors that describe how processes interact with system resources”, and you mention graph-like structures. But when I see your description of process flows, I do not see the graph aspect captured. The representation captures the events and corresponding counters, but not the relationship among them.


The paper states that containers are part of the modeling “to support the telemetry collection of modern cloud environments” (pg 4). This is only part of the story. How can SysFlow capture other relevant aspect of cloud environments such as function execution in serverless environment (even if those based on containers, is SysFlow enough) and other widely used cloud services that may be stitched together in a fabric with API calls to micro services?)

The paper did not indicate why a bitmap is the proper abstraction to encode behavior. 
This part of the design also mention counters. What is the needed fidelity of these counters? Some applications may require full precision at higher cost while others not. Also, extracting data with fine granularity costs more, we need to push out stuff and this may perturb the application. How does SysFlow address the level of precision needed?

I did not see in the evaluation part of the paper an indication of the size of ring buffer in the prototype, or a discussion in the paper on what means to the telemetry overall goal when the buffer is full and elements are dropped. Is there a way to adjust so that certain containers will have more space for buffering?

In m opinion, it is not useful to state that your prototype depends on densehashmap and MurmurHash without mentioning what for. 

I already commented on this, but it is worth it repeating: the state paper that it did not not need the process flow component for “core analytics capabilities”? This sounds like the work is not pushing the boundaries enough in the evaluation.  How do you justify including the component in the specification in the way you did without an illustration of their importance or experience with it? 

In section 4.2, you mention that you "are exploring scalable machine learning approaches to detect security incidents in cloud environments."
It is possible that this exploration leads to changes in how elements in the telemetry support are encoded or captured. It seems to me that more experience with this part of the work would be advised before settling on a specification.

I think the evaluation should not only demonstrate that performance ias fine, but also that the set of events chosen is expressive and sufficient for the analysis motivating the paper. The way the evaluation is described in section 5 does not indicate that this is being done.

It seems to me the paper was oblivious to timestamp correlation issues or distribution of processes, at least in the evaluation shown. Is this irrelevant to the analytics? 

The live deployment example does not discuss the kind of policies that will be verified or the analytics pursued.  In my opinion, the section ended up too weak.



Review #778D
===========================================================================

Overall merit
-------------
3. Weak accept - Suitable for ATC with some shepherding, and I may advocate
   for it

Paper summary
-------------
The paper presents SysFlow, a system that presents a flow-based view of system-level activity on a host. The same SysFlow format is used to track a series of causally related interactions between processes (possibly running inside containers), as well as syscall, file and network accesses made by that process. SysFlow is capable of presenting both single-event views, as well as volumetric aggregations of the same recorded data. To keep trace sizes low, SysFlow uses a similar approach as Cisco's NetFlow in tracking only flow-level data (as applicable to system-level interactions) with some aggregated statistics.

The evaluation presents benchmarks covering a range of applications to test SysFlow's overheads as well as impact on the workloads themselves. The paper also presents a case study in a large enterprise deployment.

Strengths
---------
+ Relevant problem: collecting telemetry information in an unintrusive manner is a hard problem, and is critical step in securing infrastructure
+ The evaluation is well executed: the paper goes a level-deep into each of the results to explain why they look the way they do.

Weaknesses
----------
- Limitations are not clear

Detailed feedback
-----------------
I enjoyed reading this paper. Thanks for submitting it to ATC.

One thing that is not clear to me about the implemented framework is how you filter irrelevant events (or envision that to be done in your architecture). To use your own example, consider the node.js server instance. It may be part of millions of daily "flows", of which perhaps only the instance you discuss is anomalous. I don't see any discussion about mechanisms to filter out regular, benign flows by an administrator. Filtering a firehose of events (using some kind of match-table pipeline and an expression filtering language), whether in userspace or the kernel, is an important, non-trivial and potentially expensive affair. I'm reminded of the overheads in running Linux' ftrace for instance.

More generally, I would have appreciated a better delineation of the kind of attacks Sysflow can and cannot detect. For example, I don't see any discussion about multi-host flows. A typical scenario is for events that go outside the SysFlow boundary (like NFs that trigger events in an external host like a C&C server), which in turn trigger further events on another SysFlow-traced host. Is your tool able to group such events and treat them as one big flow?



Review #778E
===========================================================================

Overall merit
-------------
1. Reject - Not suitable for ATC

Paper summary
-------------
This paper describes SysFlow, a monitoring system for security and performance analysis, typically for cloud-based systems.

Strengths
---------
1. Important topic

Weaknesses
----------
1. Jargon-filled and difficult-to-understand writing.

2. Unclear what the scientific contribution is.   The paper makes assertions without backing them up with substantive evidence.

3. Paper does not prove or validate the adequacy of SysFlow relative to  the stated goals. 

4. The only validation provided (Section 5) relates to the overhead of SysFlow, not proof of its ability to actually do what it set out to do.  The very brief Section 6 on "Live Deployment" is all there is by way of evidence that SysFlow delivers on what it claims.  

5. The paper is vague about what exactly is original and new about this work.

Detailed feedback
-----------------
I found this to be a confusing and jargon-filled paper.    The paper assumes that its reader is someone who specializes in system monitoring, and is narrowly tailored for that audience.   For anyone who is not a specialist in that narrow area, the paper is very difficult to understand.

I also found the entire discussion in the introduction (of why SysFlow is important) to be very abstract and vague.  It is never clear what SysFlow can do that no other system can do.  Is there such a task?  If there is, why didn't you demonstrate that SysFlow can actually do that task?   The Section 6 on Live Deployment basically says "We can do X".  But there is no evidence that alternative systems could not do X also.    The experimental validation only validates that the resource overhead of SysFlow is acceptable.  

The paper seems to assume that many things are self-evident.  For example, it presents the language in Figure 5 for SysFlow.   It provides no evidence (formal or informal) that this language is complete for the task at hand.   How do you know if its constructs are necessary or sufficient?   How did you decide on the specific choice of capabilities?

Overall, the paper is dismissive of the typical Usenix ATC reader:  i.e., a systems person with broad interests in systems, rather than a narrow interest in system monitoring.    At the same time, it is never very clear how this work advances the state of the art.   The strident claims in the introductory sections of the paper do not make clear what precisely is the original contribution of this work.



Review #778F
===========================================================================

Overall merit
-------------
4. Accept - Suitable for ATC, and I will advocate for it

Paper summary
-------------
This paper presents SysFlow, a compact open data format for collecting system telemetry on hosts/containers, and a data processing pipeline built atop SysFlow. SysFlow lifts system events and activities into "flows" that describe high-level processes and their context. For example, it can show that a process created multiple threads, forked off another process, read from a file, and wrote to a network socket. SysFlow uses an object-relational abstraction to encode the graph-like structure relating these entities. By carefully selecting the entity attributes and statistics collected for each flow, as well as how often that are aggregated and exported as records, SysFlow provides a flow-centric view of system activity that is compact while still allowing powerful forensics and analytics.

The authors created a data processing pipeline atop SysFlow that deploys telemetry probes in hosts/containers, serializes and exports SysFlow records to an S3-compliant object store, and feeds the records to a policy engine and/or distributed analytics framework like Apache Spark. The authors wrote their own domain-specific language for processing SysFlow traces and expressing policies (e.g., policies that monitor access control operations, check for known suspicious actions, etc.), all fronted by a SQL interface for clients. 

The authors compare SysFlow to go-audit and Sysdig, two mainstream telemetry frameworks, on a variety of workloads and benchmarks. They show that SysFlow generates orders of magnitude less data without affecting workload performance -- the latter largely due to SysFlow's design enabling it to run passively on a separate vCPU. The authors also report results from a live deployment of the SysFlow stack for a project management portal used by a large organization (1000 daily users, 100+ managed projects).

Strengths
---------
1. The "flow" abstraction is both elegant and efficient, especially in how it interacts with singleton events. The authors make a good case for extending the "flow" view beyond network connections, to processes and files.
2. The authors showed good taste in selecting the set of entities, attributes, and relations to include in their object-relational abstraction.
3. The architecture of the SysFlow stack and the data processing pipeline built atop it are very clean and modular. This enables clean end-to-end forensics and analytics use cases.
4. The paper is well-written; the design goals and descriptions are well articulated and well thought-out.

Weaknesses
----------
1. There are several places where interesting design choices are made but not enough rationale is provided (see detailed comments).
2. It's not clear that a new domain-specific language was needed to express policies for processing SysFlow traces.
3. There is potentially relevant work in the information flow control and taint tracking literature that is not discussed.

Detailed feedback
-----------------
I enjoyed reading this paper. Most of it was reasonably well thought-out and well articulated, including the problem statement and goals, the core design, and the end-to-end data processing pipeline and its use cases. The flow abstraction is both elegant and data efficient; although I have seen this abstraction countless times in other work/areas/fields, this paper made a nice case for extending it to entities beyond network flows, such as "process flows" (e.g., that track threads over time) and "file flows" (e.g., that track operations on the same file handle). The architecture of both the SysFlow stack and the data processing pipeline are clean, modular, and presented with the right level of detail. The running example used to explain SysFlow concepts (Figure 1) was also well chosen -- not too simple, not too complicated. Although the set of entities and relations included in SysFlow's abstractions are not complete, I think the authors exercised good taste in limiting the set while still enabling compelling use cases. 

The data processing pipeline built atop SysFlow provides end-to-end support for defining and deploying high-level security policies; I can see how this could dramatically change the way researchers/analysts spend their time. Overall, I thought this was an impressive implementation effort that enabled you to evaluate your SysFlow ideas end to end.

My primary complaint about this work is the lack of rationale behind several of the design choices made. I found some of these choices quite interesting and could speculate the reasoning behind them, but this reasoning is something you should provide for the readers. Here are the specific design choices that I thought needed more justification:

 * Page 4 (SysFlow): "Overview of SysFlow's object-relational view" -- This is a well thought out and reasonably complete set of entities and relations. I think the "art" here is in deciding when to stop adding things, which ultimately your use cases and evaluation will validate. Nevertheless, you could provide more rationale for how you decided where to draw the line, e.g., which system calls to cover in the event/flow operations you support.

 * Page 5 (Events & Flows): "The difference between a process event and a flow, is..." -- I would provide more rationale for design decisions such as these, which are interesting. For example, I like the idea of a process "flow" that keeps track of its threads over time, a file "flow" that tracks operations on the same file handle, etc.. These seem like nontrivial design choices that would be interesting to hear the rationale behind.

 * Page 4 (Events & Flows): "By contrast, a flow represents a volumetric aggregation of multiple..." -- You made some interesting design decisions in your abstraction of flows vs. events, such as how to handle time and hand-off between threads. It would be helpful if you provided more rationale for these decisions. I suspect in some cases they are clear cut (e.g., only one choice makes sense), but it would still be helpful to spell that out.

 * Page 7 (Cloud-native Telemetry Pipeline): "Processing Language" -- I'm not convinced that you need a new domain-specific language for processing SysFlow traces. Why isn't an existing language sufficient? Have you encountered analytics tasks that are difficult to express using your DSL? This may very well be a justified decision that you made, but you should provide your rationale behind it.

There are many fields and areas that have used flow-like abstractions. While I do not think you need to discuss all of them, I do believe some of the work on information flow control and taint tracking is relevant enough to mention. These approaches are likely too low-level and verbose for system telemetry, but they do tackle the problem of connecting related entitites, events, and activities together.

Your decision to reset the counters and flags of a long-running flow after exporting a SysFlow record about the flow seems like it would create some fault tolerance/consistency challenges. What happens if a particular record is lost? Wouldn't it be more fault tolerant to not reset the counters and flags?

You are missing an important plot in your evaluation: the throughput/latency of the workloads with and without the telemetry systems. Did the performance of any of the workloads degrade? I realize that not affecting CPU and memory utilization is highly correlated with maintaining similar performance, but this is still something you should show us.

*Other comments (in chronological order):*

 * Page 1: "enabling feature-filled system analytics, process-level provenance tracking, and long-term data..." -- This is a nice list of use cases enabled by a more compact data representation.

 * Page 1 (Introduction): "does not require program instrumentation or system call interposition for..." -- I would consider including a brief preview/overview of your approach, explaining for example how you are able to avoid program instrumentation/syscall interposition. The reader should not have to wait too long to hear your key idea.

 * Page 2 (Computer Telemetry): "SysFlow is a passive, event-driven approach" -- See my earlier comment about giving an overview of your approach somewhere in the introduction. Otherwise this becomes the first time we hear that it is a "passive, event-driven" approach, which shouldn't be happening in the related work section.

 * Page 2 (Computer Telemetry): "exposes internal activities of endpoints beyond their network communications, which..." -- I would spend more time comparing against this body of related work, since it is also trying to provide "process context" for network communication events. Presumably your SysFlow abstraction does a better job of capturing process flows than this work.

 * Page 3 (System Telemetry Requirements): "(1) introduce almost no overhead for monitored assets while coping..." -- This is a nice (and perhaps comprehensive?) set of design requirements for a system telemetry solution. Is this standard in the literature or something you are proposing?

 * Page 4 (Entities): "the only requirement for uniqueness is that no two objects..." -- How do you enforce this uniqueness requirement?

 * Page 5 (Events & Flows): "Table 2 shows a sample of the sysflow trace discussed..." -- In this example all the SysFlow records are connected. Are there situations where you lose or cannot infer a connection (path through the object graph)? For example, what happens if the downloaded malware schedules a different executable to run at a later time?

 * Page 5 (Events & Flows): "While network flows do not record certain remote traffic patterns..." -- What was the reason for operating at the transport layer instead of the network layer? Is it the difficulty/efficiency of tracing at the network layer? Not being able to record traffic patterns like scanning activity (which do not get surfaced to you) seems like a limitation, given that such activity is often the precursor to an attack.

 * Page 8 (Cloud-native Telemetry Pipeline): "The policy engine implements rules that inspect container integrity, access..." -- I like the idea of showing a candidate set of rules that might be used by a policy engine (perhaps in an appendix). The list you allude to here sounds like a good starting point.

 * Page 8 (Cloud-native Telemetry Pipeline): "the SysFlow telemetry pipeline also supports learning algorithms" -- I don't think you had to do anything different/special to support learning algorithms besides making SysFlow records available to them -- is that correct? If so I would make this clear as it is somewhat misleading otherwise.

 * Page 8 (Evaluation): "our collector does not affect the performance of monitored workloads,..." -- It is great that you can passively monitor the workloads without affecting their performance. However, you should acknowledge that one vCPU of asynchronous processing is still a nontrivial cost, and make the (hopefully easy) case for why this is more than justified in your use cases.

 * Page 8 (Experimental Setup): "export long-running file and network flows every 30 seconds" -- How do your performance results change if this export frequency is altered? If it's not a significant factor, say so and explain why.

 * Page 9 (Performance Benchmarks): "As a result, our collector is not doing block compression..." -- This is confusing, because you mention earlier that SysFlow does do block compression. Are you saying that you are avoiding compression because your output is so much smaller? Why does this happen "as a result" of SysFlow outputting less data than the other collectors? 

 * Page 9 (Performance Benchmarks): "One of the biggest differences between the collectors is that..." -- In general, the various differences between the collectors (such as compression technique and user space vs. kernel space filtering) make the comparisons between them a bit apples-to-oranges. Can you provide some guidance on how we should account for these differences when drawing experimental conclusions?

 * Page 9 (Performance Benchmarks): "This is expected as the collectors passively monitor for system..." -- This answers an earlier question I had near the introduction as to how you avoid system call interposition (but the answer comes much too late!).

 * Page 10 (Performance Benchmarks): "Sysdig captures each read and write as individual records, whereas..." -- This is the crux of your performance improvement over Sysdig and related collectors. It's worth mentioning this at the beginning of your evaluation as one of the key take-aways of your results.

 * Page 10 (Performance Benchmarks): "This was a conscious decision made for visibility; however, we..." -- This is an interesting trade-off for the design decision you made earlier to identify flows by thread ID. It seems like a good idea to allow related (sub)flows to be merged if it makes sense for the application, and it's great that you have the context necessary to do this merging.

 * Page 11 (Live Deployment): "The execution of these command line programs correspondeds to a..." -- Though not an attack or breach, I thought this was a reasonable example of unusual access from your live deployment. Did the finding result in any policy changes or new rules added to the policy engine? While I realize SysFlow is not addressing the policy enforcement problem, are there ways to incorporate actionable responses into the rules? For example, sending an email to the user or preventing future logins?

*Nits:*

 * Page 1: "attack kill chains" -- You don't really define what an "attack kill chain" is.
 * Page 2 (Computer Telemetry): "yields" -- I think "incurs" might be a better then "yields" here.
 * Page 8 (Experimental Setup): "rotated files every 5 minutes" -- What do you mean by "rotating files"?
 * Page 10 (Performance Benchmarks): "its" -- its -> it's or "it is" (the latter is probably better)
 * Page 11 (Discussion): "reduce CPU, and memory" -- Remove comma.



Rebuttal Response by Frederico Araujo <frederico.araujo@ibm.com>
---------------------------------------------------------------------------
Thank you for the constructive reviews and comments. 

The main **scientific contribution** of this work is a new telemetry data format for recording comprehensive system behaviors on a wide variety of cloud-based applications, based on a compact and expressive set of attributes that makes the representation orders of magnitude smaller than comparable methods. This enables long-term data archival, critical for forensics, and facilitates stateful analytics, whose practicality has been heretofore impeded by conventional system telemetry abstractions. 

We **open-sourced** the toolset and data specification, and used open serialization frameworks that simplify the construction of analytic pipelines using any major language and analytics platform, and make it readily interoperable with existing data transport and storage backends. 

SysFlow strikes a **balance between expressivity and data storage requirements**, and its flow abstractions optimize the representation of process interactions with its environment. The **selection of attributes wasn't arbitrary**; they have been informed by our development of use cases using the MITRE ATT&CK matrix and the common data model of the DARPA Transparent Computing project, in which we were among the top performers in the multi-team engagements. We found the attributes described in the paper capable of uncovering most of the attack detection challenges and scenarios proposed by DARPA. This also led to the creation of a language, which uses constraint logic to combine attribute sets to automate alerting and data tagging procedures.  

SysFlow data abstraction inherently forms a graph model by linking process control flows with network traffic, filesystem activity, and containers, using time-series data structures. These structures can be stitched together with other structures to provide a multi-host context, as we have experimented with in the DARPA project.

Our work seeks to achieve comparable expressivity of raw system event collection techniques without the impractical storage and computing requirements they impose. SysFlow's policy engine is as expressive as system call tracing/IDS tools like Sysdig's Falco, but requires several orders of magnitude less storage space, and is **able to cope with significantly heavier system workloads without loss of events**. The final manuscript will compare SysFlow's expressivity to Sysdig and Audit, detail our experiences running SysFlow in production environments, including a discussion on the kind of attacks SysFlow can observe, the security and compliance policies we use in practice, and the rationale underscoring our design decisions. 

While our paper highlights cybersecurity use cases, *SysFlow is also suitable to other system telemetry applications, such as performance monitoring*. **We consider the kernel part of our TCB**. For cybersecurity applications, attackers in our **threat model** gain access to  OS-level containers through software vulnerabilities or misconfigurations, or through container orchestration client tools, and SysFlow observes attacker interaction with victim systems through the kernel system call interface. We will address this in the paper.

Finally, our prototype supports a wide range of filtering capabilities for attributes and records. We found no significant latency overheads on workloads in our experiments and will describe this in more detail in the paper. A densehashmap in the implementation was used to manage our flow tables.



Comment @A1 by Reviewer C
---------------------------------------------------------------------------
The reviewers discussed the paper, considering the author's rebuttal and the perspectives covered in the reviews. The discussion resulted in a reject recommendation. Below a summary of our discussion.

**Key points and contributions of the paper:**
The paper presents an open format for collecting system telemetry. The paper shows how they enable tracing across hosts, networking assets, containers, and virtual machines.

**Major strengths:**
The problem addresses a relevant problem, of interest to the USENIX ATC community.
The evaluation includes a live deployment scenario.

**Major weaknesses:**
The paper does not meet the usual precision/completeness expectation of a scientific paper: insufficient justification or assessment of design choices, unclear limitations.
The paper does not reveal insights from the experience and lessons learned with the live system deployment.
The evaluation covers the overhead aspect of the system, but it does not provide a validation that SysFlow is effective in the scenarios that they used to motivate the paper. It also did not assess the progress towards stated requirements such as data interpretability.
Some of the reviewers thought that, given that the paper presents SysFlow as useful for attack and threat detection, it should specify a threat model or a trusted computing base.
The reviewers noticed that the rebuttal revealed details that we do not see in the paper. The program co-chairs confirmed that we could rely only on clarifications of the content already in the original submission, not new information revealed in the rebuttal.

==> IEEE BigData2020 arxiv/reviews/NSDI.txt <==
Review #346A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper is related to the concept of "SIEM" or security incident and event monitoring systems. The goal of the work is to create a compact open data abstraction for system activities to enable a number of cross correlation activities for incident analytics (e.g., kill chain, APT)

Comments for author
-------------------
I like the tool contribution of this work and I like that there is an effort to make it open source and to enable a number of flexible analytics tasks. I also liked the live deployment and operational case studies, and the effort to make it "cloud native" given thats where the world is moving these days

However, as a research contribution, I feel a little bit underwhelmed by the current submission. The high order bit here is I didnt really understand why this compact/data format is the pressing concern for operational data analytics today. There are a number of existing commercial and open source products for SIEM such as Splunk, Apache Metron, osquery and the paper doesnt really tell us how and why they fall short or what are the pain points with these current tools

On a related note, as a research contribution I was expecting much deeper discussion on the design exploration or what is the design contribution. As it stands, the paper reads much more like  tool documentation suitable for LISA (maybe ATC) than a NSDI style paper

Minor notes:

 Not sure the analogy between network/system telemetry is particularly relevant or useful here

I would really move the case studies/motivating scenarios much earlier in the paper

I didnt really understand what you mean by the shift left stuff in the discussion


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #346B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper presents SysFlow, an open system telemetry format that lifts raw system call events into behaviors that describe how processes interact with system resources. Unlike current system event reduction techniques, SysFlow aggregates related system calls into compact summarizations that are time-bound and contain a vast number of carefully selected attributes and statistics, ideal for a wide variety of analytics and forensics. The format’s object-relational abstraction inherently encodes the graph-like structure of a process interacting with its environment.
The goal is to establish an open community around the format and foster a common platform for analytics so that researchers and practitioners can focus on analysis rather than infrastructure building.

Comments for author
-------------------
The paper seems very related to "Fmeter: Extracting Indexable Low-Level System Signatures by Counting Kernel Function Calls" published in Middleware 2012.  As a result, the related work needs to describe and compare and contrast Fmeter to SysFlow.

Further, all the deterministic replay line of research from Ion Stoica needs to be described and compared and contrasted.  such as "Replay debugging for distributed applications" from ATC 2006,  "Friday: Global Comprehension for Distributed Replay." from NSDI 2007, and in general "Deterministic replay: A survey" from 2015.

Overall, the approach and representation and capability is very interesting.  Discussion of more related work will help.  Also, it is not clear exactly how the paper applies to a networked system for NSDI and that the paper would be a much better fit for ATC/OSDI.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #346C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The paper presents the design, implementation, and evaluation of a new abstraction, SysFlow, that represents system activities as flow-centric object-relational mappings. It argues that such an abstraction, which is analogous to NetFlow, facilitates in-depth analysis of how applications interact with their environments at scale.

Comments for author
-------------------
I like the problem of enabling a flexible analysis of system events at scale. However, there are a lot of existing tools that try to solve this problem. The paper needs to do a better job highlighting what fundamental issues are plaguing the usage of these tools in production settings, and what attributes of the proposed abstraction solves these problems. The paper argues that the NetFlow-like idea will help aggregate the records better, and we should expect a significant reduction in workload (CPU/memory) at the collector. However, the results in Figures 7a and 7b tell a different story. The marginal performance improvements for various benchmarks indicate that the NetFlow-like abstraction didn't make a significant difference compared to the existing tcpdump-like abstraction.

The paper mentions osquery but doesn't talk much about how to compare SysFlow with it. Osquery offers a comprehensive data schema, explicitly logging authentication events as well. The paper should compare the performance of OSquery, both qualitatively and quantitatively, with SysFlow. In general, a table that qualitatively compares the existing system analytics tools will help.
 
My other concern is that the paper claims that their design choice of using NetFlow-like flow abstraction enables better flexibility, but offers limited evaluation of this choice. More concretely, is this new abstraction making it easier to express an analytics task? We can quantify this metric as the number of lines of code for the same job using data from SysFlow and Sysdig. Also, is it enabling expressing analytics tasks that were not possible with existing tools? Intuitively, implicitly aggregating data should lose flexibility, which has been the case with NetFlow as well. NetFlow data is not considered a useful tool for complex analytics tasks that require processing packet traces at a finer level of granularity, inspiring many new packet-level streaming-analytics systems. The paper should clarify what's the downside of aggregating system logs.

Overall, I agree that a cleaner, unified programming abstraction for expressing and executing a wide range of system-analytics tasks at scale is required. Still, I am not convinced that the proposed concept addresses this problem, as claimed in the paper.

==> IEEE BigData2020 arxiv/reviews/OSDI.txt <==
OSDI '20 Paper #332 Reviews and Comments
===========================================================================
Paper #332 Towards a Compact Open Format for Scalable System Telemetry


Review #332A
===========================================================================

Paper summary
-------------
The paper presents SysFlow, a system for monitoring system-level events like process forking, file creation, etc.
SysFlow has an object model that simplifies an administrator's view 
and allows to analyze a chain of events more easily.

Strengths
---------
The paper implements SysFlow and deploys it at a large organization, showing that it can handle a large volume of events.

Significant Weaknesses
----------------------
It is challenging to discern the key insights in this paper that lead to the design of SysFlow.
What are the challenges you encountered and insights to solve them?
Given that system telemetry is not a new problem, what allows SysFlow to improve on state of the art?

The paper seems to stitch existing tools, like Avaro for marshaling objects and Sysdig for collecting events.
The authors meticulously describe their model for representing collected data, but it is not apparent what critical insight it has in its core.

I liked the running example from 2.3, but I am not convinced that
it is general enough. It would be helpful if you could point to the class of bugs or exploits that your system would catch
and discuss why the existing system telemetries won't be able to find them.

How did you measure CPU usage in Figure 6? 
What does the Y-axis represent -- is it the number of available CPUs? The average CPU utilization over some amount of time? The number of CPU cycles?

Comments for author
-------------------
The paper needs a better structure. Most of the overview section is actually related work.

Novelty
-------
2. Incremental improvement

Experimental methodology
------------------------
3. Average

Writing quality
---------------
2. Needs improvement

Overall merit
-------------
2. Weak reject (This paper should be rejected, but I'll not fight strongly)

Reviewer expertise
------------------
2. Some familiarity



Review #332B
===========================================================================

Paper summary
-------------
SysFlow is an event tracing and analysis system.  It proposes a new data format, flow analysis, and query language,  Evaluation shows that it has been deployed for portal and management services, and that it imposes a low overhead.

Strengths
---------
- real, deployed system

Significant Weaknesses
----------------------
- takeaway is unclear

Comments for author
-------------------
Thanks for submitting.  SysFlow is a useful, deployed system, which I appreciate.

My main concern is about novelty.  This is a crowded area.  Below are some comments the authors may consider in future revision.

- The key contribution of SysFlow is the data format.  It needs more justification why existing approaches don't work.  There is some vague discussion in related work (about replay systems, the Linux audit, etc.).  What's the root cause of the overhead and the key insight that enables SysFlow to be efficient?  Replay is not a good comparison target here as their logs can be used to reconstruct the execution faithfully (and it's not surprising that have to log more data).  What about things like ETW on Windows, or other ebpf-based tracing tools?  This will help understand the technical contribution of SysFlow.

- SysFlow also claims the analysis and query language as contributions.  Here is a similar question: what's the novelty here that makes SysFlow stand out and useful (e.g., compared to existing event query and analysis systems)?  There's clearly something interesting in the design and implementation, but I cannot tell from the paper.  The authors may consider adding more comparison to existing query and analysis languages. 

Evaluating such systems is a bit tricky, since you want to show that they are useful, and it's generally difficult to directly compare to existing systems.  The current evaluation is abstract and vague.  One possible way to improve this is to conduct a case study, describing a few detailed, concrete scenarios and how exactly SysFlow helped track down the issues (e.g., what was the problem, what events were relevant, what queries were used).

FYI - below are two papers you may find interesting/related:

- Using Magpie for request extraction and workload modelling, OSDI '04

- G2: A Graph Processing System for Diagnosing Distributed Systems, USENIX ATC '16

Novelty
-------
2. Incremental improvement

Experimental methodology
------------------------
3. Average

Writing quality
---------------
3. Adequate

Overall merit
-------------
2. Weak reject (This paper should be rejected, but I'll not fight strongly)

Reviewer expertise
------------------
2. Some familiarity



Review #332C
===========================================================================

Paper summary
-------------
Sysflow is a data format that captures flows of causally related system activities, primarily in order to detect security intrusions. It defines an object-relational model that contains "entities" such as files, processes and containers, and "activities", such as the reading or writing of a file. The paper describes a DSL for processing Sysflow traces, and presents a mapping from general attack behaviors identified in [50] to how they could be characterized in terms of the relationships supported by the Sysflow model. For the implementation on the host, a Sysflow agent aggregates events collected by a kernel probe and exports trace files to the cloud where they are analyzed by a system like Spark. The evaluation looks at CPU and memory overheads for a selection of microbenchmarks in comparison to Sysdig and Audit. It also describes experience with two live deployments.

Strengths
---------
The paper addresses an important problem and describes some real-world experiences.

Significant Weaknesses
----------------------
The paper does not articulate the research contribution of this work. The motivation isn't clear, design choices lack justification, and the evaluation looks only at performance overheads on the monitored host, and not at the effectiveness of the system.

Comments for author
-------------------
In its current form this paper isn't a good fit for OSDI. What is novel about Sysflow? What insights drive its design? What lessons should the reader take away from the paper? This paper describes the system without much detail or context, with some parts of it being more suitable for an industry whitepaper or an internal evaluation that helps the engineering department to make a decision (I'm thinking particularly about the comparison of different serialization formats in Table 6). Although such analyses are a worthy exercise, an academic research conference like OSDI is instead looking for ideas and insights that advance the state-of-the-art.

I am not an expert in this field, but I feel that some of the related work is similar enough to deserve more discussion about the relative contributions. For example, SAQL[18] is a stream-based query system for detecting various types of real-time anomalies, with a domain-specific query language, a data model very similar to SysFlow, and ingesting events with similar properties generated by tools in the same class as SysDig, including Audit. How does SysFlow differ from this system? Does it solve a different problem? Does it achieve the same results but with less overhead? Whatever the answer, it should be discussed in the paper and the differences drawn out explicitly.

One aspect of the paper I found particularly disappointing was that it doesn't concretely explain how the system is intended to be used. Vague terms like "security, compliance and performance analytics" don't shed much light, and much of the related work is dismissed as not meeting requirements without ever stating what those requirements are. I note that other published work evaluates their systems on metrics like time to detection of injected intrusions. I don't think this system does automatic detection of anomalies (unless I misunderstand) so I guess fast detection is not a goal, but then I don't understand what *is* a goal, and what the right metrics for effectiveness should be.

The characterization of which object relationships Sysflow would use to detect the attacks detailed in the MITRE ATT&CK framework is potentially very interesting, but it isn't explored in any depth. It seems like even given the characterization of different types of attacks in Table 3, there's a lot left for the human user to figure out how to do. For example "suspicious file writes" - how would you express and identify such things?

One important omission in the paper is a description of how events are aggregated into flows. The paper talks about a "volumetric aggregation" of events, but never defines the term and I have no idea what it means. It also mentions that events "naturally fit together" into flows. But again, what does this mean, concretely?

Following that line of thought, how does the data model map onto real system behaviors like asynchrony, batching, pipelining, concurrency and nondeterminism? What are the higher level concepts that flows map onto anyway? Would a flow be a single HTTP request, for example?

I think the evaluation could be strengthened in a few ways. Firstly, just evaluating overheads, and output file sizes, relative to existing systems isn't terribly meaningful or insightful. And why is the evaluation so small-scale? Why choose those benchamrks in particular? I was hoping to understand how the data representation impacts the performance and effectiveness for different tasks under different workloads. I would also expect to learn how the system scales, and where it reaches its limits. Finally, I would like to see how the system performs under examples of specific injection attacks.

Novelty
-------
1. Published before or openly commercialized

Experimental methodology
------------------------
2. Poor

Writing quality
---------------
4. Well-written

Overall merit
-------------
1. Reject (Serious problems, I'll argue against this paper)

Reviewer expertise
------------------
2. Some familiarity

==> reviews/ATC.txt <==
USENIX ATC '20 Paper #778 Reviews and Comments
===========================================================================
Paper #778 Towards a Compact Open Format for Scalable System Telemetry


Review #778A
===========================================================================

Overall merit
-------------
3. Weak accept - Suitable for ATC with some shepherding, and I may advocate
   for it

Paper summary
-------------
The authors proposed a new telemetry system called SysFlow, which observes heterogeneous system behaviors to improve system analytics, forensic analysis, and threat analysis. This is achieved through conventional techniques such as system call, file I/O, process, and network flow introspection. SysFlow uses several techniques and a layer of abstraction to enable tracing across hosts, networking assets, containers, and virtual machines. The authors demonstrate the efficacy of SysFlow by comparing conventional telemetry systems under several controlled workloads and a live deployment. SysFlow showed a reduced trace size and minimal impact on client overhead.

Strengths
---------
The inclusion of practical experiments on several standard benchmarking suites was well-received. It backs the claim that the proposed pipeline helps reduce overhead. The attack example introduced in Section 2.3 and later discussed with SysFlow in Section 4.2 was a great illustration of how SysFlow could help detect threats or aid in forensic analysis. The paper overall is also well written and easy to follow.

Weaknesses
----------
The paper is missing a threat model and a trusted computing base. The claim that the SysFlow will provide a deeper introspection into an attack and automated threat detection is not backed up with experimental results.

Detailed feedback
-----------------
The paper claims that "SysFlow facilitates deeper introspection into attack kill chains while yielding traces orders of magnitude smaller than current state-of-the-art system telemetry approaches." The authors have experimented on the second part of their claim but there is a lack of evidence that SysFlow will provide an improved insight of cyberattacks. 

The paper is also missing an explicit threat model. For instance, an attacker can employ several techniques (e.g. direct kernel object manipulation) to hide a process and exfiltrate data covertly (see [1, 2 ,3]). The antiforensics, anti-analysis, and anti-detection techniques are a common to an attacker's arsenal. It is not clear how SysFlow will handle cases where the attacker is attempting to subvert security detection and analysis techniques. It is also possible that an attacker may attempt to misdirect the telemetry data to confuse security and forensic personnel. If the above is considered out of scope for the work, it should be explicitly stated and explained. Nonetheless, the paper should include a trusted computing base and a discussion on how SysFlow can be deployed such that the attacker cannot easily subvert SysFlow's telemetry.

It's also not entirely clear how SysFlow will aid Machine Learning or automated threat detection. An experimental evaluation should compare SysFlow with existing ML pipelines or Intrusion Detection Systems to measure the improvement over the conventional approaches.

[1] Bill Blunden. 2012. The Rootkit Arsenal: Escape and Evasion in the Dark Corners of the System (2nd. ed.). Jones and Bartlett Publishers, Inc., USA

[2] Greg Hoglund and Jamie Butler. 2005. Rootkits: Subverting the Windows Kernel. Addison-Wesley Professional.

[3] Garfinkel, Simson. "Anti-forensics: Techniques, detection and countermeasures." 2nd International Conference on i-Warfare and Security. Vol. 20087. 2007.



Review #778B
===========================================================================

Overall merit
-------------
2. Weak reject - May be suitable for ATC with significant revisions, but I
   will not advocate for it

Paper summary
-------------
This paper presents SysFlow, a relational, flow-centric extension of NetFlow for system telemetry, with a focus on telemetry for security.  They also present a processing pipeline for implementing analytics with the SysFlow data.  The core requirements of their telemetry are that they are low computational overhead, low storage overhead (while still maintaining data persistence), and are open and interpretable.   They do this by aggregating system call events to model flows between containers, processes, files, and network endpoints.

Strengths
---------
+ High potential community impact
+ Evaluated on real container workloads
+ Clear reduction in trace size
+ Well written

Weaknesses
----------
- Scientific (vs. process/engineering) contribution is unclear.
- Requirement for 'openness and interpretability' mentioned but not evaluated against.

Detailed feedback
-----------------
Thank you very much for submitting this paper to USENIX ATC.  It is very well written and thought out.  Rallying users around an optimized and flexible integrated scheme for tracing syscalls and network flows at scale through a distributed system is good for the community.

My biggest concern with this paper is that you are trying to show too much, and as a result the scientific novelty is obscured in the wealth of implementation specifics you have built and describe.  The core telemetry schema and corresponding reduction in trace data size is most of a paper in itself.  You've added a lot of detail about the implementation and evaluation that seem to have forced you to leave out more experiments to explore the limits of your framework (e.g. you see that the trace data size is most reduced when monitoring I/O heavy applications; what is it least reduced?). 

The other direction that would strengthen this work is to quantitatively show that SysFlow not only has better overheads, but also improves the actual *usage* of telemetry data.  Openness and interpretability are very important and I was happy you mentioned them.

That said, the results are very impressive and it is well explained enough to gain traction in the community.

Finally, as a minor point, the figures are aesthetically pleasing in addition to having error bars (thank you!).



Review #778C
===========================================================================

Overall merit
-------------
2. Weak reject - May be suitable for ATC with significant revisions, but I
   will not advocate for it

Paper summary
-------------
The paper presents SysFlow, a proposal for a format for recording telemetry data. The authors aim at a representation that can can be used for security, performance analytics, and auditing of large scale systems at reduced storage and processing overheads. The paper also presents a data processing pipeline built using SysFlow where records can be exported to object store (e.g., S3) to be used with frameworks such as Apache Spark. They allow for policy engines to be implemented on top of the analytics frameworks to check the telemetry records.

SysFlow captures

Strengths
---------
+ telemetry is relevant and its importance is likely to increase
+ aggregation worked well for network monitoring, it is reasonable to pursue it for more general events

Weaknesses
----------
- the paper does not provide enough evidence that their choice of information to capture has the appropriate coverage for the problems they use to  motivate the work.

- the work aims at achieving reduced storage and processing overheads. The paper did not indicate that their storage/processing requirements can meet the demands of the cases they used to motivate the work, in particular in large-scale distributed environments.

- evaluation did not include an event-based, distributed application of the type that I see as motivating the work. The "live in production" example was not enriched by compelling analysis scenarios.

Detailed feedback
-----------------
Thanks for submitting your work to USENIX ATC'20. I appreciate the opportunity to learn about Sysflow.

My main concern with this submission is being able to assess what may be missing ion the data being captured in order to carry out the sophisticated security and auditing process that we antecipated to be needed in large scale cloud environments. Your section on related to work list many papers, and I understand that many of papers were handling syscall-level information in a granularity that may make your goals unfeasible. But what are the trade-offs here?

As I read your paper, I was guessing that the power of expression that you got through the flows would be the game changer: you can handle the problem with less fine-grain information because you are able to capture the aggregated effect. But then your implementation and evaluation do not include process flows. This omission means that either we do not know if process flows are required to be in the system in the form as they are, or the evaluation did not go after enough representative scenarios.  I finished the paper still somewhat puzzled that something appears as essential in the basic model, but we do not see it in action at all.

I also think that the case that data at sytem call granularity limit analytics (statement in Section 1) is not clear enough to me. There are people right now doing security and provenance analysis with these tools. I guess you see their shortcomings, the cases they can't handle, but I do not see them well presented in the paper.   There is a long list of related work, but the discussion does not bring light into the power of expressiveness of SysFlow. 

Section 2.3 discusses that the data representation must aslo abstract away noisy low-level evnts. Can we know what is noise without making assumptions about the analytics/auditing scenarios? You are probably referring or capturing only counters instead of details on each events, but it is not clear from the writing.
It seems that you position SysFlow as the first work that  “lifts system call events into behaviors that describe how processes interact with system resources”, and you mention graph-like structures. But when I see your description of process flows, I do not see the graph aspect captured. The representation captures the events and corresponding counters, but not the relationship among them.


The paper states that containers are part of the modeling “to support the telemetry collection of modern cloud environments” (pg 4). This is only part of the story. How can SysFlow capture other relevant aspect of cloud environments such as function execution in serverless environment (even if those based on containers, is SysFlow enough) and other widely used cloud services that may be stitched together in a fabric with API calls to micro services?)

The paper did not indicate why a bitmap is the proper abstraction to encode behavior. 
This part of the design also mention counters. What is the needed fidelity of these counters? Some applications may require full precision at higher cost while others not. Also, extracting data with fine granularity costs more, we need to push out stuff and this may perturb the application. How does SysFlow address the level of precision needed?

I did not see in the evaluation part of the paper an indication of the size of ring buffer in the prototype, or a discussion in the paper on what means to the telemetry overall goal when the buffer is full and elements are dropped. Is there a way to adjust so that certain containers will have more space for buffering?

In m opinion, it is not useful to state that your prototype depends on densehashmap and MurmurHash without mentioning what for. 

I already commented on this, but it is worth it repeating: the state paper that it did not not need the process flow component for “core analytics capabilities”? This sounds like the work is not pushing the boundaries enough in the evaluation.  How do you justify including the component in the specification in the way you did without an illustration of their importance or experience with it? 

In section 4.2, you mention that you "are exploring scalable machine learning approaches to detect security incidents in cloud environments."
It is possible that this exploration leads to changes in how elements in the telemetry support are encoded or captured. It seems to me that more experience with this part of the work would be advised before settling on a specification.

I think the evaluation should not only demonstrate that performance ias fine, but also that the set of events chosen is expressive and sufficient for the analysis motivating the paper. The way the evaluation is described in section 5 does not indicate that this is being done.

It seems to me the paper was oblivious to timestamp correlation issues or distribution of processes, at least in the evaluation shown. Is this irrelevant to the analytics? 

The live deployment example does not discuss the kind of policies that will be verified or the analytics pursued.  In my opinion, the section ended up too weak.



Review #778D
===========================================================================

Overall merit
-------------
3. Weak accept - Suitable for ATC with some shepherding, and I may advocate
   for it

Paper summary
-------------
The paper presents SysFlow, a system that presents a flow-based view of system-level activity on a host. The same SysFlow format is used to track a series of causally related interactions between processes (possibly running inside containers), as well as syscall, file and network accesses made by that process. SysFlow is capable of presenting both single-event views, as well as volumetric aggregations of the same recorded data. To keep trace sizes low, SysFlow uses a similar approach as Cisco's NetFlow in tracking only flow-level data (as applicable to system-level interactions) with some aggregated statistics.

The evaluation presents benchmarks covering a range of applications to test SysFlow's overheads as well as impact on the workloads themselves. The paper also presents a case study in a large enterprise deployment.

Strengths
---------
+ Relevant problem: collecting telemetry information in an unintrusive manner is a hard problem, and is critical step in securing infrastructure
+ The evaluation is well executed: the paper goes a level-deep into each of the results to explain why they look the way they do.

Weaknesses
----------
- Limitations are not clear

Detailed feedback
-----------------
I enjoyed reading this paper. Thanks for submitting it to ATC.

One thing that is not clear to me about the implemented framework is how you filter irrelevant events (or envision that to be done in your architecture). To use your own example, consider the node.js server instance. It may be part of millions of daily "flows", of which perhaps only the instance you discuss is anomalous. I don't see any discussion about mechanisms to filter out regular, benign flows by an administrator. Filtering a firehose of events (using some kind of match-table pipeline and an expression filtering language), whether in userspace or the kernel, is an important, non-trivial and potentially expensive affair. I'm reminded of the overheads in running Linux' ftrace for instance.

More generally, I would have appreciated a better delineation of the kind of attacks Sysflow can and cannot detect. For example, I don't see any discussion about multi-host flows. A typical scenario is for events that go outside the SysFlow boundary (like NFs that trigger events in an external host like a C&C server), which in turn trigger further events on another SysFlow-traced host. Is your tool able to group such events and treat them as one big flow?



Review #778E
===========================================================================

Overall merit
-------------
1. Reject - Not suitable for ATC

Paper summary
-------------
This paper describes SysFlow, a monitoring system for security and performance analysis, typically for cloud-based systems.

Strengths
---------
1. Important topic

Weaknesses
----------
1. Jargon-filled and difficult-to-understand writing.

2. Unclear what the scientific contribution is.   The paper makes assertions without backing them up with substantive evidence.

3. Paper does not prove or validate the adequacy of SysFlow relative to  the stated goals. 

4. The only validation provided (Section 5) relates to the overhead of SysFlow, not proof of its ability to actually do what it set out to do.  The very brief Section 6 on "Live Deployment" is all there is by way of evidence that SysFlow delivers on what it claims.  

5. The paper is vague about what exactly is original and new about this work.

Detailed feedback
-----------------
I found this to be a confusing and jargon-filled paper.    The paper assumes that its reader is someone who specializes in system monitoring, and is narrowly tailored for that audience.   For anyone who is not a specialist in that narrow area, the paper is very difficult to understand.

I also found the entire discussion in the introduction (of why SysFlow is important) to be very abstract and vague.  It is never clear what SysFlow can do that no other system can do.  Is there such a task?  If there is, why didn't you demonstrate that SysFlow can actually do that task?   The Section 6 on Live Deployment basically says "We can do X".  But there is no evidence that alternative systems could not do X also.    The experimental validation only validates that the resource overhead of SysFlow is acceptable.  

The paper seems to assume that many things are self-evident.  For example, it presents the language in Figure 5 for SysFlow.   It provides no evidence (formal or informal) that this language is complete for the task at hand.   How do you know if its constructs are necessary or sufficient?   How did you decide on the specific choice of capabilities?

Overall, the paper is dismissive of the typical Usenix ATC reader:  i.e., a systems person with broad interests in systems, rather than a narrow interest in system monitoring.    At the same time, it is never very clear how this work advances the state of the art.   The strident claims in the introductory sections of the paper do not make clear what precisely is the original contribution of this work.



Review #778F
===========================================================================

Overall merit
-------------
4. Accept - Suitable for ATC, and I will advocate for it

Paper summary
-------------
This paper presents SysFlow, a compact open data format for collecting system telemetry on hosts/containers, and a data processing pipeline built atop SysFlow. SysFlow lifts system events and activities into "flows" that describe high-level processes and their context. For example, it can show that a process created multiple threads, forked off another process, read from a file, and wrote to a network socket. SysFlow uses an object-relational abstraction to encode the graph-like structure relating these entities. By carefully selecting the entity attributes and statistics collected for each flow, as well as how often that are aggregated and exported as records, SysFlow provides a flow-centric view of system activity that is compact while still allowing powerful forensics and analytics.

The authors created a data processing pipeline atop SysFlow that deploys telemetry probes in hosts/containers, serializes and exports SysFlow records to an S3-compliant object store, and feeds the records to a policy engine and/or distributed analytics framework like Apache Spark. The authors wrote their own domain-specific language for processing SysFlow traces and expressing policies (e.g., policies that monitor access control operations, check for known suspicious actions, etc.), all fronted by a SQL interface for clients. 

The authors compare SysFlow to go-audit and Sysdig, two mainstream telemetry frameworks, on a variety of workloads and benchmarks. They show that SysFlow generates orders of magnitude less data without affecting workload performance -- the latter largely due to SysFlow's design enabling it to run passively on a separate vCPU. The authors also report results from a live deployment of the SysFlow stack for a project management portal used by a large organization (1000 daily users, 100+ managed projects).

Strengths
---------
1. The "flow" abstraction is both elegant and efficient, especially in how it interacts with singleton events. The authors make a good case for extending the "flow" view beyond network connections, to processes and files.
2. The authors showed good taste in selecting the set of entities, attributes, and relations to include in their object-relational abstraction.
3. The architecture of the SysFlow stack and the data processing pipeline built atop it are very clean and modular. This enables clean end-to-end forensics and analytics use cases.
4. The paper is well-written; the design goals and descriptions are well articulated and well thought-out.

Weaknesses
----------
1. There are several places where interesting design choices are made but not enough rationale is provided (see detailed comments).
2. It's not clear that a new domain-specific language was needed to express policies for processing SysFlow traces.
3. There is potentially relevant work in the information flow control and taint tracking literature that is not discussed.

Detailed feedback
-----------------
I enjoyed reading this paper. Most of it was reasonably well thought-out and well articulated, including the problem statement and goals, the core design, and the end-to-end data processing pipeline and its use cases. The flow abstraction is both elegant and data efficient; although I have seen this abstraction countless times in other work/areas/fields, this paper made a nice case for extending it to entities beyond network flows, such as "process flows" (e.g., that track threads over time) and "file flows" (e.g., that track operations on the same file handle). The architecture of both the SysFlow stack and the data processing pipeline are clean, modular, and presented with the right level of detail. The running example used to explain SysFlow concepts (Figure 1) was also well chosen -- not too simple, not too complicated. Although the set of entities and relations included in SysFlow's abstractions are not complete, I think the authors exercised good taste in limiting the set while still enabling compelling use cases. 

The data processing pipeline built atop SysFlow provides end-to-end support for defining and deploying high-level security policies; I can see how this could dramatically change the way researchers/analysts spend their time. Overall, I thought this was an impressive implementation effort that enabled you to evaluate your SysFlow ideas end to end.

My primary complaint about this work is the lack of rationale behind several of the design choices made. I found some of these choices quite interesting and could speculate the reasoning behind them, but this reasoning is something you should provide for the readers. Here are the specific design choices that I thought needed more justification:

 * Page 4 (SysFlow): "Overview of SysFlow's object-relational view" -- This is a well thought out and reasonably complete set of entities and relations. I think the "art" here is in deciding when to stop adding things, which ultimately your use cases and evaluation will validate. Nevertheless, you could provide more rationale for how you decided where to draw the line, e.g., which system calls to cover in the event/flow operations you support.

 * Page 5 (Events & Flows): "The difference between a process event and a flow, is..." -- I would provide more rationale for design decisions such as these, which are interesting. For example, I like the idea of a process "flow" that keeps track of its threads over time, a file "flow" that tracks operations on the same file handle, etc.. These seem like nontrivial design choices that would be interesting to hear the rationale behind.

 * Page 4 (Events & Flows): "By contrast, a flow represents a volumetric aggregation of multiple..." -- You made some interesting design decisions in your abstraction of flows vs. events, such as how to handle time and hand-off between threads. It would be helpful if you provided more rationale for these decisions. I suspect in some cases they are clear cut (e.g., only one choice makes sense), but it would still be helpful to spell that out.

 * Page 7 (Cloud-native Telemetry Pipeline): "Processing Language" -- I'm not convinced that you need a new domain-specific language for processing SysFlow traces. Why isn't an existing language sufficient? Have you encountered analytics tasks that are difficult to express using your DSL? This may very well be a justified decision that you made, but you should provide your rationale behind it.

There are many fields and areas that have used flow-like abstractions. While I do not think you need to discuss all of them, I do believe some of the work on information flow control and taint tracking is relevant enough to mention. These approaches are likely too low-level and verbose for system telemetry, but they do tackle the problem of connecting related entitites, events, and activities together.

Your decision to reset the counters and flags of a long-running flow after exporting a SysFlow record about the flow seems like it would create some fault tolerance/consistency challenges. What happens if a particular record is lost? Wouldn't it be more fault tolerant to not reset the counters and flags?

You are missing an important plot in your evaluation: the throughput/latency of the workloads with and without the telemetry systems. Did the performance of any of the workloads degrade? I realize that not affecting CPU and memory utilization is highly correlated with maintaining similar performance, but this is still something you should show us.

*Other comments (in chronological order):*

 * Page 1: "enabling feature-filled system analytics, process-level provenance tracking, and long-term data..." -- This is a nice list of use cases enabled by a more compact data representation.

 * Page 1 (Introduction): "does not require program instrumentation or system call interposition for..." -- I would consider including a brief preview/overview of your approach, explaining for example how you are able to avoid program instrumentation/syscall interposition. The reader should not have to wait too long to hear your key idea.

 * Page 2 (Computer Telemetry): "SysFlow is a passive, event-driven approach" -- See my earlier comment about giving an overview of your approach somewhere in the introduction. Otherwise this becomes the first time we hear that it is a "passive, event-driven" approach, which shouldn't be happening in the related work section.

 * Page 2 (Computer Telemetry): "exposes internal activities of endpoints beyond their network communications, which..." -- I would spend more time comparing against this body of related work, since it is also trying to provide "process context" for network communication events. Presumably your SysFlow abstraction does a better job of capturing process flows than this work.

 * Page 3 (System Telemetry Requirements): "(1) introduce almost no overhead for monitored assets while coping..." -- This is a nice (and perhaps comprehensive?) set of design requirements for a system telemetry solution. Is this standard in the literature or something you are proposing?

 * Page 4 (Entities): "the only requirement for uniqueness is that no two objects..." -- How do you enforce this uniqueness requirement?

 * Page 5 (Events & Flows): "Table 2 shows a sample of the sysflow trace discussed..." -- In this example all the SysFlow records are connected. Are there situations where you lose or cannot infer a connection (path through the object graph)? For example, what happens if the downloaded malware schedules a different executable to run at a later time?

 * Page 5 (Events & Flows): "While network flows do not record certain remote traffic patterns..." -- What was the reason for operating at the transport layer instead of the network layer? Is it the difficulty/efficiency of tracing at the network layer? Not being able to record traffic patterns like scanning activity (which do not get surfaced to you) seems like a limitation, given that such activity is often the precursor to an attack.

 * Page 8 (Cloud-native Telemetry Pipeline): "The policy engine implements rules that inspect container integrity, access..." -- I like the idea of showing a candidate set of rules that might be used by a policy engine (perhaps in an appendix). The list you allude to here sounds like a good starting point.

 * Page 8 (Cloud-native Telemetry Pipeline): "the SysFlow telemetry pipeline also supports learning algorithms" -- I don't think you had to do anything different/special to support learning algorithms besides making SysFlow records available to them -- is that correct? If so I would make this clear as it is somewhat misleading otherwise.

 * Page 8 (Evaluation): "our collector does not affect the performance of monitored workloads,..." -- It is great that you can passively monitor the workloads without affecting their performance. However, you should acknowledge that one vCPU of asynchronous processing is still a nontrivial cost, and make the (hopefully easy) case for why this is more than justified in your use cases.

 * Page 8 (Experimental Setup): "export long-running file and network flows every 30 seconds" -- How do your performance results change if this export frequency is altered? If it's not a significant factor, say so and explain why.

 * Page 9 (Performance Benchmarks): "As a result, our collector is not doing block compression..." -- This is confusing, because you mention earlier that SysFlow does do block compression. Are you saying that you are avoiding compression because your output is so much smaller? Why does this happen "as a result" of SysFlow outputting less data than the other collectors? 

 * Page 9 (Performance Benchmarks): "One of the biggest differences between the collectors is that..." -- In general, the various differences between the collectors (such as compression technique and user space vs. kernel space filtering) make the comparisons between them a bit apples-to-oranges. Can you provide some guidance on how we should account for these differences when drawing experimental conclusions?

 * Page 9 (Performance Benchmarks): "This is expected as the collectors passively monitor for system..." -- This answers an earlier question I had near the introduction as to how you avoid system call interposition (but the answer comes much too late!).

 * Page 10 (Performance Benchmarks): "Sysdig captures each read and write as individual records, whereas..." -- This is the crux of your performance improvement over Sysdig and related collectors. It's worth mentioning this at the beginning of your evaluation as one of the key take-aways of your results.

 * Page 10 (Performance Benchmarks): "This was a conscious decision made for visibility; however, we..." -- This is an interesting trade-off for the design decision you made earlier to identify flows by thread ID. It seems like a good idea to allow related (sub)flows to be merged if it makes sense for the application, and it's great that you have the context necessary to do this merging.

 * Page 11 (Live Deployment): "The execution of these command line programs correspondeds to a..." -- Though not an attack or breach, I thought this was a reasonable example of unusual access from your live deployment. Did the finding result in any policy changes or new rules added to the policy engine? While I realize SysFlow is not addressing the policy enforcement problem, are there ways to incorporate actionable responses into the rules? For example, sending an email to the user or preventing future logins?

*Nits:*

 * Page 1: "attack kill chains" -- You don't really define what an "attack kill chain" is.
 * Page 2 (Computer Telemetry): "yields" -- I think "incurs" might be a better then "yields" here.
 * Page 8 (Experimental Setup): "rotated files every 5 minutes" -- What do you mean by "rotating files"?
 * Page 10 (Performance Benchmarks): "its" -- its -> it's or "it is" (the latter is probably better)
 * Page 11 (Discussion): "reduce CPU, and memory" -- Remove comma.



Rebuttal Response by Frederico Araujo <frederico.araujo@ibm.com>
---------------------------------------------------------------------------
Thank you for the constructive reviews and comments. 

The main **scientific contribution** of this work is a new telemetry data format for recording comprehensive system behaviors on a wide variety of cloud-based applications, based on a compact and expressive set of attributes that makes the representation orders of magnitude smaller than comparable methods. This enables long-term data archival, critical for forensics, and facilitates stateful analytics, whose practicality has been heretofore impeded by conventional system telemetry abstractions. 

We **open-sourced** the toolset and data specification, and used open serialization frameworks that simplify the construction of analytic pipelines using any major language and analytics platform, and make it readily interoperable with existing data transport and storage backends. 

SysFlow strikes a **balance between expressivity and data storage requirements**, and its flow abstractions optimize the representation of process interactions with its environment. The **selection of attributes wasn't arbitrary**; they have been informed by our development of use cases using the MITRE ATT&CK matrix and the common data model of the DARPA Transparent Computing project, in which we were among the top performers in the multi-team engagements. We found the attributes described in the paper capable of uncovering most of the attack detection challenges and scenarios proposed by DARPA. This also led to the creation of a language, which uses constraint logic to combine attribute sets to automate alerting and data tagging procedures.  

SysFlow data abstraction inherently forms a graph model by linking process control flows with network traffic, filesystem activity, and containers, using time-series data structures. These structures can be stitched together with other structures to provide a multi-host context, as we have experimented with in the DARPA project.

Our work seeks to achieve comparable expressivity of raw system event collection techniques without the impractical storage and computing requirements they impose. SysFlow's policy engine is as expressive as system call tracing/IDS tools like Sysdig's Falco, but requires several orders of magnitude less storage space, and is **able to cope with significantly heavier system workloads without loss of events**. The final manuscript will compare SysFlow's expressivity to Sysdig and Audit, detail our experiences running SysFlow in production environments, including a discussion on the kind of attacks SysFlow can observe, the security and compliance policies we use in practice, and the rationale underscoring our design decisions. 

While our paper highlights cybersecurity use cases, *SysFlow is also suitable to other system telemetry applications, such as performance monitoring*. **We consider the kernel part of our TCB**. For cybersecurity applications, attackers in our **threat model** gain access to  OS-level containers through software vulnerabilities or misconfigurations, or through container orchestration client tools, and SysFlow observes attacker interaction with victim systems through the kernel system call interface. We will address this in the paper.

Finally, our prototype supports a wide range of filtering capabilities for attributes and records. We found no significant latency overheads on workloads in our experiments and will describe this in more detail in the paper. A densehashmap in the implementation was used to manage our flow tables.



Comment @A1 by Reviewer C
---------------------------------------------------------------------------
The reviewers discussed the paper, considering the author's rebuttal and the perspectives covered in the reviews. The discussion resulted in a reject recommendation. Below a summary of our discussion.

**Key points and contributions of the paper:**
The paper presents an open format for collecting system telemetry. The paper shows how they enable tracing across hosts, networking assets, containers, and virtual machines.

**Major strengths:**
The problem addresses a relevant problem, of interest to the USENIX ATC community.
The evaluation includes a live deployment scenario.

**Major weaknesses:**
The paper does not meet the usual precision/completeness expectation of a scientific paper: insufficient justification or assessment of design choices, unclear limitations.
The paper does not reveal insights from the experience and lessons learned with the live system deployment.
The evaluation covers the overhead aspect of the system, but it does not provide a validation that SysFlow is effective in the scenarios that they used to motivate the paper. It also did not assess the progress towards stated requirements such as data interpretability.
Some of the reviewers thought that, given that the paper presents SysFlow as useful for attack and threat detection, it should specify a threat model or a trusted computing base.
The reviewers noticed that the rebuttal revealed details that we do not see in the paper. The program co-chairs confirmed that we could rely only on clarifications of the content already in the original submission, not new information revealed in the rebuttal.

==> reviews/NSDI.txt <==
Review #346A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper is related to the concept of "SIEM" or security incident and event monitoring systems. The goal of the work is to create a compact open data abstraction for system activities to enable a number of cross correlation activities for incident analytics (e.g., kill chain, APT)

Comments for author
-------------------
I like the tool contribution of this work and I like that there is an effort to make it open source and to enable a number of flexible analytics tasks. I also liked the live deployment and operational case studies, and the effort to make it "cloud native" given thats where the world is moving these days

However, as a research contribution, I feel a little bit underwhelmed by the current submission. The high order bit here is I didnt really understand why this compact/data format is the pressing concern for operational data analytics today. There are a number of existing commercial and open source products for SIEM such as Splunk, Apache Metron, osquery and the paper doesnt really tell us how and why they fall short or what are the pain points with these current tools

On a related note, as a research contribution I was expecting much deeper discussion on the design exploration or what is the design contribution. As it stands, the paper reads much more like  tool documentation suitable for LISA (maybe ATC) than a NSDI style paper

Minor notes:

 Not sure the analogy between network/system telemetry is particularly relevant or useful here

I would really move the case studies/motivating scenarios much earlier in the paper

I didnt really understand what you mean by the shift left stuff in the discussion


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #346B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper presents SysFlow, an open system telemetry format that lifts raw system call events into behaviors that describe how processes interact with system resources. Unlike current system event reduction techniques, SysFlow aggregates related system calls into compact summarizations that are time-bound and contain a vast number of carefully selected attributes and statistics, ideal for a wide variety of analytics and forensics. The format’s object-relational abstraction inherently encodes the graph-like structure of a process interacting with its environment.
The goal is to establish an open community around the format and foster a common platform for analytics so that researchers and practitioners can focus on analysis rather than infrastructure building.

Comments for author
-------------------
The paper seems very related to "Fmeter: Extracting Indexable Low-Level System Signatures by Counting Kernel Function Calls" published in Middleware 2012.  As a result, the related work needs to describe and compare and contrast Fmeter to SysFlow.

Further, all the deterministic replay line of research from Ion Stoica needs to be described and compared and contrasted.  such as "Replay debugging for distributed applications" from ATC 2006,  "Friday: Global Comprehension for Distributed Replay." from NSDI 2007, and in general "Deterministic replay: A survey" from 2015.

Overall, the approach and representation and capability is very interesting.  Discussion of more related work will help.  Also, it is not clear exactly how the paper applies to a networked system for NSDI and that the paper would be a much better fit for ATC/OSDI.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #346C
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
The paper presents the design, implementation, and evaluation of a new abstraction, SysFlow, that represents system activities as flow-centric object-relational mappings. It argues that such an abstraction, which is analogous to NetFlow, facilitates in-depth analysis of how applications interact with their environments at scale.

Comments for author
-------------------
I like the problem of enabling a flexible analysis of system events at scale. However, there are a lot of existing tools that try to solve this problem. The paper needs to do a better job highlighting what fundamental issues are plaguing the usage of these tools in production settings, and what attributes of the proposed abstraction solves these problems. The paper argues that the NetFlow-like idea will help aggregate the records better, and we should expect a significant reduction in workload (CPU/memory) at the collector. However, the results in Figures 7a and 7b tell a different story. The marginal performance improvements for various benchmarks indicate that the NetFlow-like abstraction didn't make a significant difference compared to the existing tcpdump-like abstraction.

The paper mentions osquery but doesn't talk much about how to compare SysFlow with it. Osquery offers a comprehensive data schema, explicitly logging authentication events as well. The paper should compare the performance of OSquery, both qualitatively and quantitatively, with SysFlow. In general, a table that qualitatively compares the existing system analytics tools will help.
 
My other concern is that the paper claims that their design choice of using NetFlow-like flow abstraction enables better flexibility, but offers limited evaluation of this choice. More concretely, is this new abstraction making it easier to express an analytics task? We can quantify this metric as the number of lines of code for the same job using data from SysFlow and Sysdig. Also, is it enabling expressing analytics tasks that were not possible with existing tools? Intuitively, implicitly aggregating data should lose flexibility, which has been the case with NetFlow as well. NetFlow data is not considered a useful tool for complex analytics tasks that require processing packet traces at a finer level of granularity, inspiring many new packet-level streaming-analytics systems. The paper should clarify what's the downside of aggregating system logs.

Overall, I agree that a cleaner, unified programming abstraction for expressing and executing a wide range of system-analytics tasks at scale is required. Still, I am not convinced that the proposed concept addresses this problem, as claimed in the paper.

==> reviews/OSDI.txt <==
OSDI '20 Paper #332 Reviews and Comments
===========================================================================
Paper #332 Towards a Compact Open Format for Scalable System Telemetry


Review #332A
===========================================================================

Paper summary
-------------
The paper presents SysFlow, a system for monitoring system-level events like process forking, file creation, etc.
SysFlow has an object model that simplifies an administrator's view 
and allows to analyze a chain of events more easily.

Strengths
---------
The paper implements SysFlow and deploys it at a large organization, showing that it can handle a large volume of events.

Significant Weaknesses
----------------------
It is challenging to discern the key insights in this paper that lead to the design of SysFlow.
What are the challenges you encountered and insights to solve them?
Given that system telemetry is not a new problem, what allows SysFlow to improve on state of the art?

The paper seems to stitch existing tools, like Avaro for marshaling objects and Sysdig for collecting events.
The authors meticulously describe their model for representing collected data, but it is not apparent what critical insight it has in its core.

I liked the running example from 2.3, but I am not convinced that
it is general enough. It would be helpful if you could point to the class of bugs or exploits that your system would catch
and discuss why the existing system telemetries won't be able to find them.

How did you measure CPU usage in Figure 6? 
What does the Y-axis represent -- is it the number of available CPUs? The average CPU utilization over some amount of time? The number of CPU cycles?

Comments for author
-------------------
The paper needs a better structure. Most of the overview section is actually related work.

Novelty
-------
2. Incremental improvement

Experimental methodology
------------------------
3. Average

Writing quality
---------------
2. Needs improvement

Overall merit
-------------
2. Weak reject (This paper should be rejected, but I'll not fight strongly)

Reviewer expertise
------------------
2. Some familiarity



Review #332B
===========================================================================

Paper summary
-------------
SysFlow is an event tracing and analysis system.  It proposes a new data format, flow analysis, and query language,  Evaluation shows that it has been deployed for portal and management services, and that it imposes a low overhead.

Strengths
---------
- real, deployed system

Significant Weaknesses
----------------------
- takeaway is unclear

Comments for author
-------------------
Thanks for submitting.  SysFlow is a useful, deployed system, which I appreciate.

My main concern is about novelty.  This is a crowded area.  Below are some comments the authors may consider in future revision.

- The key contribution of SysFlow is the data format.  It needs more justification why existing approaches don't work.  There is some vague discussion in related work (about replay systems, the Linux audit, etc.).  What's the root cause of the overhead and the key insight that enables SysFlow to be efficient?  Replay is not a good comparison target here as their logs can be used to reconstruct the execution faithfully (and it's not surprising that have to log more data).  What about things like ETW on Windows, or other ebpf-based tracing tools?  This will help understand the technical contribution of SysFlow.

- SysFlow also claims the analysis and query language as contributions.  Here is a similar question: what's the novelty here that makes SysFlow stand out and useful (e.g., compared to existing event query and analysis systems)?  There's clearly something interesting in the design and implementation, but I cannot tell from the paper.  The authors may consider adding more comparison to existing query and analysis languages. 

Evaluating such systems is a bit tricky, since you want to show that they are useful, and it's generally difficult to directly compare to existing systems.  The current evaluation is abstract and vague.  One possible way to improve this is to conduct a case study, describing a few detailed, concrete scenarios and how exactly SysFlow helped track down the issues (e.g., what was the problem, what events were relevant, what queries were used).

FYI - below are two papers you may find interesting/related:

- Using Magpie for request extraction and workload modelling, OSDI '04

- G2: A Graph Processing System for Diagnosing Distributed Systems, USENIX ATC '16

Novelty
-------
2. Incremental improvement

Experimental methodology
------------------------
3. Average

Writing quality
---------------
3. Adequate

Overall merit
-------------
2. Weak reject (This paper should be rejected, but I'll not fight strongly)

Reviewer expertise
------------------
2. Some familiarity



Review #332C
===========================================================================

Paper summary
-------------
Sysflow is a data format that captures flows of causally related system activities, primarily in order to detect security intrusions. It defines an object-relational model that contains "entities" such as files, processes and containers, and "activities", such as the reading or writing of a file. The paper describes a DSL for processing Sysflow traces, and presents a mapping from general attack behaviors identified in [50] to how they could be characterized in terms of the relationships supported by the Sysflow model. For the implementation on the host, a Sysflow agent aggregates events collected by a kernel probe and exports trace files to the cloud where they are analyzed by a system like Spark. The evaluation looks at CPU and memory overheads for a selection of microbenchmarks in comparison to Sysdig and Audit. It also describes experience with two live deployments.

Strengths
---------
The paper addresses an important problem and describes some real-world experiences.

Significant Weaknesses
----------------------
The paper does not articulate the research contribution of this work. The motivation isn't clear, design choices lack justification, and the evaluation looks only at performance overheads on the monitored host, and not at the effectiveness of the system.

Comments for author
-------------------
In its current form this paper isn't a good fit for OSDI. What is novel about Sysflow? What insights drive its design? What lessons should the reader take away from the paper? This paper describes the system without much detail or context, with some parts of it being more suitable for an industry whitepaper or an internal evaluation that helps the engineering department to make a decision (I'm thinking particularly about the comparison of different serialization formats in Table 6). Although such analyses are a worthy exercise, an academic research conference like OSDI is instead looking for ideas and insights that advance the state-of-the-art.

I am not an expert in this field, but I feel that some of the related work is similar enough to deserve more discussion about the relative contributions. For example, SAQL[18] is a stream-based query system for detecting various types of real-time anomalies, with a domain-specific query language, a data model very similar to SysFlow, and ingesting events with similar properties generated by tools in the same class as SysDig, including Audit. How does SysFlow differ from this system? Does it solve a different problem? Does it achieve the same results but with less overhead? Whatever the answer, it should be discussed in the paper and the differences drawn out explicitly.

One aspect of the paper I found particularly disappointing was that it doesn't concretely explain how the system is intended to be used. Vague terms like "security, compliance and performance analytics" don't shed much light, and much of the related work is dismissed as not meeting requirements without ever stating what those requirements are. I note that other published work evaluates their systems on metrics like time to detection of injected intrusions. I don't think this system does automatic detection of anomalies (unless I misunderstand) so I guess fast detection is not a goal, but then I don't understand what *is* a goal, and what the right metrics for effectiveness should be.

The characterization of which object relationships Sysflow would use to detect the attacks detailed in the MITRE ATT&CK framework is potentially very interesting, but it isn't explored in any depth. It seems like even given the characterization of different types of attacks in Table 3, there's a lot left for the human user to figure out how to do. For example "suspicious file writes" - how would you express and identify such things?

One important omission in the paper is a description of how events are aggregated into flows. The paper talks about a "volumetric aggregation" of events, but never defines the term and I have no idea what it means. It also mentions that events "naturally fit together" into flows. But again, what does this mean, concretely?

Following that line of thought, how does the data model map onto real system behaviors like asynchrony, batching, pipelining, concurrency and nondeterminism? What are the higher level concepts that flows map onto anyway? Would a flow be a single HTTP request, for example?

I think the evaluation could be strengthened in a few ways. Firstly, just evaluating overheads, and output file sizes, relative to existing systems isn't terribly meaningful or insightful. And why is the evaluation so small-scale? Why choose those benchamrks in particular? I was hoping to understand how the data representation impacts the performance and effectiveness for different tasks under different workloads. I would also expect to learn how the system scales, and where it reaches its limits. Finally, I would like to see how the system performs under examples of specific injection attacks.

Novelty
-------
1. Published before or openly commercialized

Experimental methodology
------------------------
2. Poor

Writing quality
---------------
4. Well-written

Overall merit
-------------
1. Reject (Serious problems, I'll argue against this paper)

Reviewer expertise
------------------
2. Some familiarity
